Gnuastro: Generating polar plots in Astronomical images

When a structure displays dependence on distance and azimuthal angle from a center (for example the spiral arms of galaxies or the diffraction spikes of stars), projecting the pixels to polar coordinates greatly simplifies their study. This projection from one pixel grid to another is known as a "polar plot". For this purpose, a new option has been added to the GNU Astronomy Utilities (Gnuastro) in version 0.23 to "astscript-radial-profile" script, which we describe in this research note. The figures of this research note are reproducible with Maneage, on the Git commit 5d34243.

==> editor-comment/answer-1.txt <==
07-Jun-2024

Dear Chris

Thank you very much for your response regarding this paper.

> 1. In the introduction, I am not very convinced by some of the examples
> given to explain the usefulness of a polar plot. In particular, it's not
> clear to me why the ability to make a polar plot would change a decision
> about whether to mask or subtract diffraction spikes. Similarly, though
> Fang et al use a polar transformation to deal with some of the
> symmetries in the problem they address, they don't make 'polar plots',
> nor is there any justification in that paper for why such plots would be
> useful for ML.

Let me answer this in two parts: one part addressing the spike and the
other about Machine Learning (ML).

Spikes: diffraction spikes rotate with the telescope against the
astrophysical background during an observing night. Their location and
number also changes depending on the holders of the secondary mirror and
baffel (which may change after maintenance). In a generic reduction
pipeline therefore, the best way to find the position and number of such
spikes is through a polar plot, like the attached figure from another
to-be-submitted paper of mine. The peaks of the red line in the polar
plot (top) are used to find the location and number of spikes.

Machine Learning: Indeed, the goal of Fang et al. is not the creation
(making) of polar plots, but its usage. When they say "polar-coordinate
transformation" they are talking about the same thing which we call
"polar plot". You can see from their figure 4 and how similar it is to
the figure in this submission. They further stress this in their next
paper (https://arxiv.org/pdf/2404.15701; accepted in ApJS) with this
sentence: "... the standard CNN models have poor robustness to rotations
of images, which may lead to misclassification of the galaxy
morphological type after rotation. To overcome this shortcoming, Fang et
al. (2023) proposed an adaptive polar coordinate transformation (APCT)
method." So the concept of the polar plot (or "polar coordinate
transformation" as they call it) is central to their work; although it
is not their ultimate product (their ultimate product is the
classification of the galaxy images).

We wanted to describe all these in detail within the research note, but
unfortunately the very strict word-count limit did not allow for this
level of detail in the text.

> 2. In the third sentence, it should be 'truncation in face-on galaxies
> is challenging...'

Sure. I have implemented this in the new submission.

> I see your note about publishing ahead of the v0.23 release that
> includes this routine; I'm happy to publish it now, but we could also
> hold it for publishing alongside the release if you prefer. Let me
> know.
Thank you very much for your suggestion. Mohammad who is co-author of
this paper is the maintainer of Gnuastro and we plan to publish version
v0.23 almost immediately after this paper has been indexed in ADS.

> When you resubmit, please outline the revisions you have made in
> response to each the comments using plain text in the field provided
> when you upload the revised manuscript.

The new version has been submitted with description of the new changes
in the private author response.

Best regards,
Sepideh


==> editor-comment/answer-2.txt <==
10-Jun-2024

Thank you very much for your comments.

Below I am replying after quoting each part.



"""I still don’t think you can justify in the Note that these are ‘better’ methods"""

We have not made any judgments (we did not use the word "better") in this paper because that would need analysis which is not possible in the Reaserch note word limit. This is just an introduction to a new tool.



"""that the polar plot/transform technique is in some way generally useful for ML."""

We have not made this claim. We have just given an example how polar plot have been used in the literature.



"""I suggest that you remove the discussion of Fang et al."""

The fact that Fang et al. 2023 used polar plots in their published work in AJ is indisputable. This is just one of the four examples we have given in the introduction on previously published work that use polar plots. To avoid the confusion that you raised (about being a generic method), we have modified the respective sentence to the following (just citing it as an example of a published paper that has used polar plots in their work: as the introduction should be).

"Additionally, \citet{fang23} used polar plots (or ``polar-coordinate transformation'') to preprocess galaxy images in their neural network for rotationally-invariant galaxy morphology classification."



"""For the spikes, I think the claim should be that this technique provides a convenient way to remove diffraction spikes, rather than saying that only through this technique can one do this instead of masking."""

We have not claimed that the problem of spikes is solved "only through" polar plots. But to avoid confusion for the readers, we edited the previous sentence to the one below:

"... most surveys mask all the star spikes entirely \citep[for example, see Figures 7 and 11 of][]{coupon18}. Polar plots offer a convenient way to identify their azimuthal angle (they rotate against the background sky)."


==> editor-comment/comment-1.txt <==
06-Jun-2024


Miss Sepideh Eskandarlou
Centro de Estudios de Física del Cosmos de Aragón
Plaza. SAN JUAN, 1 PLANTA-2
Teruel, Teruel 44001
Spain


Title: Gnuastro: Generating polar plots in Astronomical images

Dear Miss Eskandarlou,

Thank you for submitting your manuscript to RNAAS. Please make the edits below.

1. In the introduction, I am not very convinced by some of the examples given to explain the usefulness of a polar plot. In particular, it's not clear to me why the ability to make a polar plot would change a decision about whether to mask or subtract diffraction spikes. Similarly, though Fang et al use a polar transformation to deal with some of the symmetries in the problem they address, they don't make 'polar plots', nor is there any justification in that paper for why such plots would be useful for ML.

I suggest removing these comments - I would think most of the readership would readily accept the utility of the work without needing much justification!

2. In the third sentence, it should be 'truncation in face-on galaxies is challenging...'

3. I see your note about publishing ahead of the v0.23 release that includes this routine; I'm happy to publish it now, but we could also hold it for publishing alongside the release if you prefer. Let me know.

When you resubmit, please outline the revisions you have made in response to each the comments using plain text in the field provided when you upload the revised manuscript.

Click the link below to upload your revised manuscript;
https://aas.msubmit.net/cgi-bin/main.plex?el=A4KO5Div7A5HdpO3J2A9ftdQiTpfBq62CwgyEBGiQ4gZ
Alternatively, you may also log into your account at the EJ Press web site, https://apj.msubmit.net. Please use your user's login name: sepideh.esk. You can then ask for a new password via the Unknown/Forgotten Password link if you have forgotten your password.

If you have any questions, feel free to contact me.

Sincerely,
Chris Lintott
University of Oxford
Department of Physics
chris.lintott@aas.org
----------------------------------------------------------------------


==> editor-comment/comment-2.txt <==
09-Jun-2024

Thanks for this email (I have in fact just responded through the system saying there was no response to point 1, before finding this)

I still don’t think you can justify in the Note that these are ‘better’ methods, or that the polar plot/transform technique is in some way generally useful for ML. I suggest that you remove the discussion of Fang et al. For the spikes, I think the claim should be that this technique provides a convenient way to remove diffraction spikes, rather than saying that only through this technique can one do this instead of masking.

Best

Chris

